Periodic total variation flow of non-divergence type in Rn

We introduce a new notion of viscosity solutions for a class of very singular nonlinear parabolic problems of non-divergence form in a periodic domain of arbitrary dimension, whose diffusion on flat parts with zero slope is so strong that it becomes a nonlocal quantity. The problems include the classical total variation flow and a motion of a surface by a crystalline mean curvature. We establish a comparison principle, the stability under approximation by regularized parabolic problems, and an existence theorem for general continuous initial data.

==> Fig1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44444444)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig1.pdf}}%
    \put(0.17094889,0.27628104){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
    \put(0.7217842,0.26074023){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V$}}}%
    \put(0.77445031,0.39370048){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$V^\la$}}}%
    \put(0.04748581,0.35916535){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U^\la$}}}%
    \put(0.76581654,0.19080656){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G_v$}}}%
    \put(0.87028522,0.15799821){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$H_v$}}}%
    \put(0.19598686,0.1312335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$G_u$}}}%
    \put(0.276281,0.0509393){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$H_u$}}}%
    \put(0.49989601,0.38765683){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x$}}}%
  \end{picture}%
\endgroup%


==> Fig2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Fig2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{324bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.44444444)%
    \put(0,0){\includegraphics[width=\unitlength]{Fig2.pdf}}%
    \put(0.22777778,0.35){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f$}}}%
    \put(0.77777778,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\inf_{\abs{z}\leq \eta} f(x -z)$}}}%
    \put(0.02222222,0.41666667){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\e\inf_{\abs{z} \leq \de} f(x - z)$}}}%
    \put(0.81392687,0.27346088){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$f_a$}}}%
    \put(0.05555556,0.16111111){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$u(x,\hat t)$}}}%
    \put(0.37851039,0.15750915){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\hat x$}}}%
    \put(0.36507938,0.29242979){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cl B_\de(\hat x)$}}}%
    \put(0.31666667,0.07777778){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$Z$
}}}%
    \put(0.49444444,0.05){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$U$}}}%
  \end{picture}%
\endgroup%

